An Augmented Lagrangian Approach to the Constrained Optimization Formulation of Imaging Inverse Problems

We propose a new fast algorithm for solving one of the standard approaches to ill-posed linear inverse problems (IPLIP), where a (possibly non-smooth) regularizer is minimized under the constraint that the solution explains the observations sufficiently well. Although the regularizer and constraint are usually convex, several particular features of these problems (huge dimensionality, non-smoothness) preclude the use of off-the-shelf optimization tools and have stimulated a considerable amount of research. In this paper, we propose a new efficient algorithm to handle one class of constrained problems (often known as basis pursuit denoising) tailored to image recovery applications. The proposed algorithm, which belongs to the family of augmented Lagrangian methods, can be used to deal with a variety of imaging IPLIP, including deconvolution and reconstruction from compressive observations (such as MRI), using either total-variation or wavelet-based (or, more generally, frame-based) regularization. The proposed algorithm is an instance of the so-called "alternating direction method of multipliers", for which convergence sufficient conditions are known; we show that these conditions are satisfied by the proposed algorithm. Experiments on a set of image restoration and reconstruction benchmark problems show that the proposed algorithm is a strong contender for the state-of-the-art.

==> Results/TV/expt1/TV_expt1.txt <==
SALSA
Number of calls to A and AT: 695
Iters = 232, CPU time = 64.7969 seconds, MSE = 81.2601, ISNR = 8.2626 dB
NESTA
Number of calls to A and AT: 7787
Iters = 1946, CPU time = 326.048 seconds, MSE = 189.961, ISNR = 4.57479 dB
SALSA
Number of calls to A and AT: 695
Iters = 232, CPU time = 73.0781 seconds, MSE = 81.65, ISNR = 8.24164 dB
NESTA
Number of calls to A and AT: 7791
Iters = 1947, CPU time = 384.442 seconds, MSE = 190.271, ISNR = 4.56754 dB
{??? Error using ==> semilogy
Vectors must be the same lengths.

Error in ==> <a href="matlab: opentoline('C:\Documents and Settings\manya\My Documents\CompressedSensing\Code\SALSA_v6.0\Constrained\TV\demo_deblurring_TV_expt1.m',192,0)">demo_deblurring_TV_expt1 at 192</a>
figure, semilogy(teps, epsbar,'k-x', times, criterion, times_nesta(2:end), resid(:,1), 'r:', 'Linewidth', 1.8),
} 
 opentoline('C:\Documents and Settings\manya\My Documents\CompressedSensing\Code\SALSA_v6.0\Constrained\TV\demo_deblurring_TV_expt1.m',192,0)
teps = linspace(0, max( times_nesta(end),times(end) ), 10);
epsbar = epsilon*ones( size(teps) );
figure, semilogy(teps, epsbar,'k-x', times, criterion, times_nesta(2:end), resid(:,1), 'r:', 'Linewidth', 1.8), 
title('||A x^{k}-y||','FontName','Times','FontSize',14),
set(gca,'FontName','Times'),
set(gca,'FontSize',14),
legend('\epsilon', 'C-SALSA', 'NESTA'),
xlabel('seconds');
print -depsc 'plot_criterion';

figure, semilogy(times, mses, times_nesta(2:end), outData(:,1), 'r:', 'Linewidth', 1.8), 
title('MSE','FontName','Times','FontSize',14),
set(gca,'FontName','Times'),
set(gca,'FontSize',14),
legend('C-SALSA', 'NESTA'),
xlabel('seconds');
print -depsc 'plot_objective';

figure, plot(times, objective, times_nesta(2:end), outData(:,2), 'r:', 'Linewidth', 1.8), 
title('Objective','FontName','Times','FontSize',14),
set(gca,'FontName','Times'),
set(gca,'FontSize',14),
legend('C-SALSA', 'NESTA', 'Location', 'SouthEast'),
xlabel('seconds');
print -depsc 'plot_mse';

%%%%%%%%%%%%%%%%%% after code %%%%%%%%%%%%%%%%%%%%%
cd(curr_dir)
diary off;
SALSA
Number of calls to A and AT: 710
Iters = 237, CPU time = 61.125 seconds, MSE = 81.2542, ISNR = 8.26243 dB
NESTA
Number of calls to A and AT: 7779
Iters = 1944, CPU time = 279.896 seconds, MSE = 190.156, ISNR = 4.56985 dB
SALSA
Number of calls to A and AT: 680
Iters = 227, CPU time = 56.0469 seconds, MSE = 83.1878, ISNR = 8.16127 dB
NESTA
Number of calls to A and AT: 7775
Iters = 1943, CPU time = 284.657 seconds, MSE = 191.298, ISNR = 4.54483 dB
SALSA
Number of calls to A and AT: 698
Iters = 233, CPU time = 57.2031 seconds, MSE = 81.8183, ISNR = 8.23241 dB
NESTA
Number of calls to A and AT: 7783
Iters = 1945, CPU time = 281.429 seconds, MSE = 190.455, ISNR = 4.56305 dB
SALSA
Number of calls to A and AT: 698
Iters = 233, CPU time = 57.0938 seconds, MSE = 81.9192, ISNR = 8.22915 dB
NESTA
Number of calls to A and AT: 7795
Iters = 1948, CPU time = 281.858 seconds, MSE = 190.101, ISNR = 4.57322 dB
SALSA
Number of calls to A and AT: 698
Iters = 233, CPU time = 57.0781 seconds, MSE = 81.5595, ISNR = 8.24718 dB
NESTA
Number of calls to A and AT: 7787
Iters = 1946, CPU time = 279.821 seconds, MSE = 190.297, ISNR = 4.56768 dB
SALSA
Number of calls to A and AT: 701
Iters = 234, CPU time = 60.1719 seconds, MSE = 82.7459, ISNR = 8.1845 dB
NESTA
Number of calls to A and AT: 7795
Iters = 1948, CPU time = 288.301 seconds, MSE = 190.457, ISNR = 4.56404 dB
SALSA
Number of calls to A and AT: 683
Iters = 228, CPU time = 55.8594 seconds, MSE = 83.0298, ISNR = 8.16808 dB
NESTA
Number of calls to A and AT: 7767
Iters = 1941, CPU time = 281.264 seconds, MSE = 191.252, ISNR = 4.54446 dB
SALSA
Number of calls to A and AT: 689
Iters = 230, CPU time = 83.1406 seconds, MSE = 84.2873, ISNR = 8.10394 dB
NESTA
Number of calls to A and AT: 7771
Iters = 1942, CPU time = 432.05 seconds, MSE = 190.764, ISNR = 4.55667 dB
SALSA
Number of calls to A and AT: 695
Iters = 232, CPU time = 56.6406 seconds, MSE = 82.2482, ISNR = 8.20904 dB
NESTA
Number of calls to A and AT: 7779
Iters = 1944, CPU time = 278.95 seconds, MSE = 190.657, ISNR = 4.55786 dB
SALSA
Number of calls to A and AT: 692
Iters = 231, CPU time = 56.4375 seconds, MSE = 82.2013, ISNR = 8.21288 dB
NESTA
Number of calls to A and AT: 7783
Iters = 1945, CPU time = 279.226 seconds, MSE = 190.322, ISNR = 4.56684 dB


==> Results/TV/expt2A/TV_expt2A.txt <==
SALSA
Number of calls to A and AT: 560
Iters = 187, CPU time = 51.6875 seconds, MSE = 156.904, ISNR = 4.9495 dB
NESTA
Number of calls to A and AT: 7335
Iters = 1833, CPU time = 309.684 seconds, MSE = 262.116, ISNR = 2.72101 dB
SALSA
Number of calls to A and AT: 554
Iters = 185, CPU time = 45.4531 seconds, MSE = 156.476, ISNR = 4.95615 dB
NESTA
Number of calls to A and AT: 7311
Iters = 1827, CPU time = 266.003 seconds, MSE = 261.917, ISNR = 2.71912 dB
SALSA
Number of calls to A and AT: 557
Iters = 186, CPU time = 47 seconds, MSE = 156.541, ISNR = 4.95784 dB
NESTA
Number of calls to A and AT: 7331
Iters = 1832, CPU time = 271.596 seconds, MSE = 261.131, ISNR = 2.73566 dB
SALSA
Number of calls to A and AT: 563
Iters = 188, CPU time = 46 seconds, MSE = 156.706, ISNR = 4.95348 dB
NESTA
Number of calls to A and AT: 7331
Iters = 1832, CPU time = 268.592 seconds, MSE = 262.015, ISNR = 2.72119 dB
SALSA
Number of calls to A and AT: 578
Iters = 193, CPU time = 47.0781 seconds, MSE = 157.208, ISNR = 4.93818 dB
NESTA
Number of calls to A and AT: 7347
Iters = 1836, CPU time = 266.405 seconds, MSE = 261.46, ISNR = 2.72896 dB
SALSA
Number of calls to A and AT: 578
Iters = 193, CPU time = 47.4688 seconds, MSE = 156.828, ISNR = 4.95006 dB
NESTA
Number of calls to A and AT: 7339
Iters = 1834, CPU time = 271.796 seconds, MSE = 261.398, ISNR = 2.73139 dB
SALSA
Number of calls to A and AT: 575
Iters = 192, CPU time = 47.1563 seconds, MSE = 155.689, ISNR = 4.98377 dB
NESTA
Number of calls to A and AT: 7351
Iters = 1837, CPU time = 269.77 seconds, MSE = 260.406, ISNR = 2.74994 dB
SALSA
Number of calls to A and AT: 551
Iters = 184, CPU time = 45.2656 seconds, MSE = 157.555, ISNR = 4.92944 dB
NESTA
Number of calls to A and AT: 7299
Iters = 1824, CPU time = 270.137 seconds, MSE = 262.417, ISNR = 2.71398 dB
SALSA
Number of calls to A and AT: 536
Iters = 179, CPU time = 58.4219 seconds, MSE = 159.136, ISNR = 4.88539 dB
NESTA
Number of calls to A and AT: 7295
Iters = 1823, CPU time = 338.387 seconds, MSE = 263.025, ISNR = 2.70323 dB
SALSA
Number of calls to A and AT: 536
Iters = 179, CPU time = 43.8125 seconds, MSE = 158.375, ISNR = 4.90848 dB
NESTA
Number of calls to A and AT: 7291
Iters = 1822, CPU time = 261.187 seconds, MSE = 262.851, ISNR = 2.70839 dB
SALSA
Number of calls to A and AT: 566
Iters = 189, CPU time = 46.3906 seconds, MSE = 157.929, ISNR = 4.91269 dB
NESTA
Number of calls to A and AT: 7323
Iters = 1830, CPU time = 262.349 seconds, MSE = 262.827, ISNR = 2.70072 dB


==> Results/TV/expt2B/l1_redundant_expt2B.txt <==
SALSA
Number of calls to A and AT: 302
Iters = 101, CPU time = 27.2969 seconds, MSE = 220.96, ISNR = 3.50643 dB
NESTA
Number of calls to A and AT: 6835
Iters = 1708, CPU time = 308.16 seconds, MSE = 318.27, ISNR = 1.92184 dB
SALSA
Number of calls to A and AT: 269
Iters = 90, CPU time = 23.8125 seconds, MSE = 224.656, ISNR = 3.43585 dB
NESTA
Number of calls to A and AT: 6775
Iters = 1693, CPU time = 283.924 seconds, MSE = 321.024, ISNR = 1.88589 dB
SALSA
Number of calls to A and AT: 311
Iters = 104, CPU time = 25.4688 seconds, MSE = 221.215, ISNR = 3.50504 dB
NESTA
Number of calls to A and AT: 6827
Iters = 1706, CPU time = 245.659 seconds, MSE = 319.091, ISNR = 1.91426 dB
SALSA
Number of calls to A and AT: 311
Iters = 104, CPU time = 25.6406 seconds, MSE = 217.556, ISNR = 3.57829 dB
NESTA
Number of calls to A and AT: 6847
Iters = 1711, CPU time = 254.608 seconds, MSE = 317.936, ISNR = 1.93084 dB
SALSA
Number of calls to A and AT: 272
Iters = 91, CPU time = 22.3438 seconds, MSE = 221.786, ISNR = 3.49347 dB
NESTA
Number of calls to A and AT: 6803
Iters = 1700, CPU time = 245.993 seconds, MSE = 318.598, ISNR = 1.92065 dB
SALSA
Number of calls to A and AT: 329
Iters = 110, CPU time = 26.9688 seconds, MSE = 219.711, ISNR = 3.53826 dB
NESTA
Number of calls to A and AT: 6883
Iters = 1720, CPU time = 248.703 seconds, MSE = 318.706, ISNR = 1.92308 dB
SALSA
Number of calls to A and AT: 278
Iters = 93, CPU time = 22.9219 seconds, MSE = 223.835, ISNR = 3.45437 dB
NESTA
Number of calls to A and AT: 6775
Iters = 1693, CPU time = 243.243 seconds, MSE = 320.482, ISNR = 1.89585 dB
SALSA
Number of calls to A and AT: 281
Iters = 94, CPU time = 23.125 seconds, MSE = 224.713, ISNR = 3.44182 dB
NESTA
Number of calls to A and AT: 6783
Iters = 1695, CPU time = 248.744 seconds, MSE = 320.992, ISNR = 1.8934 dB
SALSA
Number of calls to A and AT: 314
Iters = 105, CPU time = 25.7188 seconds, MSE = 216.424, ISNR = 3.60709 dB
NESTA
Number of calls to A and AT: 6879
Iters = 1719, CPU time = 250.252 seconds, MSE = 316.876, ISNR = 1.95148 dB
SALSA
Number of calls to A and AT: 314
Iters = 105, CPU time = 31.3906 seconds, MSE = 219.012, ISNR = 3.55101 dB
NESTA
Number of calls to A and AT: 6867
Iters = 1716, CPU time = 324.257 seconds, MSE = 317.953, ISNR = 1.93227 dB
SALSA
Number of calls to A and AT: 305
Iters = 102, CPU time = 24.7813 seconds, MSE = 217.944, ISNR = 3.58109 dB
NESTA
Number of calls to A and AT: 6859
Iters = 1714, CPU time = 249.476 seconds, MSE = 317.213, ISNR = 1.95125 dB
SALSA
Number of calls to A and AT: 299
Iters = 100, CPU time = 24.3125 seconds, MSE = 220.405, ISNR = 3.52428 dB
NESTA
Number of calls to A and AT: 6855
Iters = 1713, CPU time = 249.687 seconds, MSE = 316.759, ISNR = 1.94943 dB


==> Results/TV/expt3A/l1_redundant_expt3A.txt <==
SALSA
Number of calls to A and AT: 209
Iters = 70, CPU time = 19.7969 seconds, MSE = 70.9169, ISNR = 6.29843 dB
NESTA
Number of calls to A and AT: 6601
Iters = 1650, CPU time = 278.974 seconds, MSE = 112.688, ISNR = 4.28827 dB
SALSA
Number of calls to A and AT: 209
Iters = 70, CPU time = 17.1875 seconds, MSE = 70.2894, ISNR = 6.33423 dB
NESTA
Number of calls to A and AT: 6649
Iters = 1662, CPU time = 239.516 seconds, MSE = 111.749, ISNR = 4.32179 dB
SALSA
Number of calls to A and AT: 98
Iters = 33, CPU time = 8.125 seconds, MSE = 76.1023, ISNR = 5.98791 dB
NESTA
Number of calls to A and AT: 6513
Iters = 1628, CPU time = 239.393 seconds, MSE = 112.696, ISNR = 4.28449 dB
SALSA
Number of calls to A and AT: 101
Iters = 34, CPU time = 8.375 seconds, MSE = 74.7537, ISNR = 6.063 dB
NESTA
Number of calls to A and AT: 6525
Iters = 1631, CPU time = 239.288 seconds, MSE = 112.4, ISNR = 4.29337 dB
SALSA
Number of calls to A and AT: 107
Iters = 36, CPU time = 8.85938 seconds, MSE = 74.1479, ISNR = 6.09993 dB
NESTA
Number of calls to A and AT: 6537
Iters = 1634, CPU time = 237.092 seconds, MSE = 112.676, ISNR = 4.28426 dB
SALSA
Number of calls to A and AT: 200
Iters = 67, CPU time = 16.4219 seconds, MSE = 70.3395, ISNR = 6.32604 dB
NESTA
Number of calls to A and AT: 6613
Iters = 1653, CPU time = 242.106 seconds, MSE = 111.444, ISNR = 4.32863 dB
SALSA
Number of calls to A and AT: 206
Iters = 69, CPU time = 17.2031 seconds, MSE = 70.671, ISNR = 6.30723 dB
NESTA
Number of calls to A and AT: 6601
Iters = 1650, CPU time = 242.29 seconds, MSE = 111.929, ISNR = 4.31137 dB
SALSA
Number of calls to A and AT: 206
Iters = 69, CPU time = 16.9063 seconds, MSE = 70.6274, ISNR = 6.31312 dB
NESTA
Number of calls to A and AT: 6621
Iters = 1655, CPU time = 239.564 seconds, MSE = 112.156, ISNR = 4.30577 dB
SALSA
Number of calls to A and AT: 209
Iters = 70, CPU time = 20.9219 seconds, MSE = 69.5921, ISNR = 6.37727 dB
NESTA
Number of calls to A and AT: 6661
Iters = 1665, CPU time = 308.592 seconds, MSE = 111.06, ISNR = 4.34844 dB
SALSA
Number of calls to A and AT: 209
Iters = 70, CPU time = 16.9844 seconds, MSE = 70.3278, ISNR = 6.3293 dB
NESTA
Number of calls to A and AT: 6613
Iters = 1653, CPU time = 236.908 seconds, MSE = 111.866, ISNR = 4.31473 dB
SALSA
Number of calls to A and AT: 215
Iters = 72, CPU time = 17.7344 seconds, MSE = 69.5079, ISNR = 6.37909 dB
NESTA
Number of calls to A and AT: 6649
Iters = 1662, CPU time = 238.623 seconds, MSE = 111.422, ISNR = 4.33082 dB


==> Results/TV/expt3B/l1_redundant_expt3B.txt <==
SALSA
Number of calls to A and AT: 107
Iters = 36, CPU time = 10.8438 seconds, MSE = 114.343, ISNR = 4.30038 dB
NESTA
Number of calls to A and AT: 5457
Iters = 1364, CPU time = 230.337 seconds, MSE = 170.348, ISNR = 2.57039 dB
SALSA
Number of calls to A and AT: 104
Iters = 35, CPU time = 8.57813 seconds, MSE = 115.985, ISNR = 4.25002 dB
NESTA
Number of calls to A and AT: 5417
Iters = 1354, CPU time = 197.997 seconds, MSE = 171.262, ISNR = 2.55868 dB
SALSA
Number of calls to A and AT: 110
Iters = 37, CPU time = 9.125 seconds, MSE = 113.811, ISNR = 4.32153 dB
NESTA
Number of calls to A and AT: 5577
Iters = 1394, CPU time = 204.453 seconds, MSE = 168.825, ISNR = 2.61025 dB
SALSA
Number of calls to A and AT: 110
Iters = 37, CPU time = 9.09375 seconds, MSE = 114.003, ISNR = 4.31151 dB
NESTA
Number of calls to A and AT: 5541
Iters = 1385, CPU time = 199.011 seconds, MSE = 169.237, ISNR = 2.59695 dB
SALSA
Number of calls to A and AT: 107
Iters = 36, CPU time = 8.85938 seconds, MSE = 113.854, ISNR = 4.31478 dB
NESTA
Number of calls to A and AT: 5505
Iters = 1376, CPU time = 199.466 seconds, MSE = 169.222, ISNR = 2.59493 dB
SALSA
Number of calls to A and AT: 104
Iters = 35, CPU time = 8.60938 seconds, MSE = 116.35, ISNR = 4.22728 dB
NESTA
Number of calls to A and AT: 5445
Iters = 1361, CPU time = 202.751 seconds, MSE = 170.402, ISNR = 2.5715 dB
SALSA
Number of calls to A and AT: 110
Iters = 37, CPU time = 9.0625 seconds, MSE = 112.324, ISNR = 4.37102 dB
NESTA
Number of calls to A and AT: 5585
Iters = 1396, CPU time = 205.234 seconds, MSE = 167.562, ISNR = 2.63527 dB
SALSA
Number of calls to A and AT: 107
Iters = 36, CPU time = 8.84375 seconds, MSE = 114.157, ISNR = 4.309 dB
NESTA
Number of calls to A and AT: 5541
Iters = 1385, CPU time = 200.542 seconds, MSE = 168.908, ISNR = 2.60878 dB
SALSA
Number of calls to A and AT: 107
Iters = 36, CPU time = 10.625 seconds, MSE = 114.328, ISNR = 4.30188 dB
NESTA
Number of calls to A and AT: 5537
Iters = 1384, CPU time = 270.988 seconds, MSE = 169.012, ISNR = 2.60549 dB
SALSA
Number of calls to A and AT: 107
Iters = 36, CPU time = 8.70313 seconds, MSE = 114.864, ISNR = 4.28531 dB
NESTA
Number of calls to A and AT: 5533
Iters = 1383, CPU time = 198.638 seconds, MSE = 169.74, ISNR = 2.59046 dB
SALSA
Number of calls to A and AT: 113
Iters = 38, CPU time = 9.1875 seconds, MSE = 112.541, ISNR = 4.37356 dB
NESTA
Number of calls to A and AT: 5641
Iters = 1410, CPU time = 203.183 seconds, MSE = 167.984, ISNR = 2.63521 dB


==> Results/deblurringl1_redundant/expt1/l1_redundant_expt1.txt <==
SALSA
Number of calls to A and AT: 397
Iters = 133, CPU time = 118.141 seconds, MSE = 102.072, ISNR = 7.27234 dB
SPGl1
Number of calls to A and AT: 1164
Iters = 361, CPU time = 621.094 seconds, MSE = 149.231, ISNR = 5.62281 dB
NESTA
Number of calls to A and AT: 3513
Iters = 878, CPU time = 686.872 seconds, MSE = 220.205, ISNR = 3.93314 dB
SALSA
Number of calls to A and AT: 397
Iters = 133, CPU time = 100.453 seconds, MSE = 100.928, ISNR = 7.32078 dB
SPGl1
Number of calls to A and AT: 951
Iters = 314, CPU time = 458.266 seconds, MSE = 154.751, ISNR = 5.46455 dB
NESTA
Number of calls to A and AT: 3525
Iters = 881, CPU time = 692.596 seconds, MSE = 220.136, ISNR = 3.93398 dB
SALSA
Number of calls to A and AT: 403
Iters = 135, CPU time = 97.7813 seconds, MSE = 101.911, ISNR = 7.27853 dB
SPGl1
Number of calls to A and AT: 659
Iters = 234, CPU time = 253.891 seconds, MSE = 168.071, ISNR = 5.10582 dB
NESTA
Number of calls to A and AT: 3529
Iters = 882, CPU time = 557.309 seconds, MSE = 219.643, ISNR = 3.94358 dB
SALSA
Number of calls to A and AT: 397
Iters = 133, CPU time = 115.156 seconds, MSE = 102.094, ISNR = 7.27254 dB
SPGl1
Number of calls to A and AT: 871
Iters = 300, CPU time = 400.141 seconds, MSE = 157.923, ISNR = 5.37809 dB
NESTA
Number of calls to A and AT: 3513
Iters = 878, CPU time = 617.338 seconds, MSE = 220.195, ISNR = 3.93448 dB
SALSA
Number of calls to A and AT: 403
Iters = 135, CPU time = 97.3594 seconds, MSE = 102.693, ISNR = 7.24646 dB
SPGl1
Number of calls to A and AT: 1039
Iters = 335, CPU time = 436.656 seconds, MSE = 147.435, ISNR = 5.67587 dB
NESTA
Number of calls to A and AT: 3537
Iters = 884, CPU time = 554.988 seconds, MSE = 219.954, ISNR = 3.93856 dB
SALSA
Number of calls to A and AT: 391
Iters = 131, CPU time = 94.6094 seconds, MSE = 102.672, ISNR = 7.24741 dB
SPGl1
Number of calls to A and AT: 1123
Iters = 371, CPU time = 434.594 seconds, MSE = 158.022, ISNR = 5.37476 dB
NESTA
Number of calls to A and AT: 3513
Iters = 878, CPU time = 551.388 seconds, MSE = 220.408, ISNR = 3.92965 dB
SALSA
Number of calls to A and AT: 388
Iters = 130, CPU time = 93.9219 seconds, MSE = 102.166, ISNR = 7.26769 dB
SPGl1
Number of calls to A and AT: 1071
Iters = 385, CPU time = 443.234 seconds, MSE = 153.388, ISNR = 5.50284 dB
NESTA
Number of calls to A and AT: 3501
Iters = 875, CPU time = 556.68 seconds, MSE = 220.543, ISNR = 3.92582 dB
SALSA
Number of calls to A and AT: 394
Iters = 132, CPU time = 95.4375 seconds, MSE = 101.773, ISNR = 7.28505 dB
SPGl1
Number of calls to A and AT: 1290
Iters = 401, CPU time = 504.922 seconds, MSE = 154.803, ISNR = 5.46359 dB
NESTA
Number of calls to A and AT: 3513
Iters = 878, CPU time = 555.213 seconds, MSE = 219.977, ISNR = 3.93762 dB
SALSA
Number of calls to A and AT: 397
Iters = 133, CPU time = 95.7813 seconds, MSE = 101.877, ISNR = 7.28163 dB
SPGl1
Number of calls to A and AT: 931
Iters = 292, CPU time = 354.578 seconds, MSE = 158.205, ISNR = 5.37018 dB
NESTA
Number of calls to A and AT: 3509
Iters = 877, CPU time = 576.38 seconds, MSE = 220.326, ISNR = 3.93174 dB
SALSA
Number of calls to A and AT: 406
Iters = 136, CPU time = 98.5156 seconds, MSE = 101.229, ISNR = 7.30779 dB
SPGl1
Number of calls to A and AT: 1190
Iters = 401, CPU time = 504.266 seconds, MSE = 149.689, ISNR = 5.60893 dB
NESTA
Number of calls to A and AT: 3541
Iters = 885, CPU time = 559.1 seconds, MSE = 219.398, ISNR = 3.9485 dB
SALSA
Number of calls to A and AT: 397
Iters = 133, CPU time = 96.4531 seconds, MSE = 102.282, ISNR = 7.26267 dB
SPGl1
Number of calls to A and AT: 1255
Iters = 401, CPU time = 475.281 seconds, MSE = 158.234, ISNR = 5.36768 dB
NESTA
Number of calls to A and AT: 3517
Iters = 879, CPU time = 558.003 seconds, MSE = 220.389, ISNR = 3.92877 dB
SALSA
Number of calls to A and AT: 400
Iters = 134, CPU time = 99.0938 seconds, MSE = 102.075, ISNR = 7.27225 dB
SPGl1
Number of calls to A and AT: 1278
Iters = 401, CPU time = 512.406 seconds, MSE = 151.75, ISNR = 5.55016 dB
NESTA
Number of calls to A and AT: 3537
Iters = 884, CPU time = 563.97 seconds, MSE = 219.833, ISNR = 3.94052 dB
SALSA
Number of calls to A and AT: 397
Iters = 133, CPU time = 96.1406 seconds, MSE = 102.255, ISNR = 7.26512 dB
SPGl1
Number of calls to A and AT: 649
Iters = 230, CPU time = 246.75 seconds, MSE = 171.605, ISNR = 5.01667 dB
NESTA
Number of calls to A and AT: 3525
Iters = 881, CPU time = 552.835 seconds, MSE = 220.013, ISNR = 3.9375 dB

